SVan: A Mobile Hub as a Field Robotics Development and Deployment Platform

As robotics becomes increasingly vital for environmental protection, there is a growing need for effective deployment methods that match the pace of robotics innovation. Current strategies often fall short, leaving a gap between the potential of robotics and their practical application in the field. Addressing this challenge, we introduce a mobile hub concept designed to provide the necessary infrastructure and support for deploying a diverse, multi-domain robot team effectively. This paper presents the development and insights into `SVAN' (Synchronous Team-Robot Van), a prototype of our mobile hub concept. We delve into the mechanical construction and software setup of SVAN, offering a comprehensive overview of its capabilities and design considerations. Further, we discuss the hardware specifications and share valuable lessons learned during the prototype's development and deployment. In addition to this paper, an accepted video complements our exploration by depicting SVAN in its envisioned role as an environmental guardian, highlighting its potential in ecological monitoring and preservation. Furthermore, our discussion is enriched by referencing a previously accepted paper detailing a novel methodology for continuous UAV mission cycling enabled by a mobile hub like SVAN. These accompanying works underscore our contribution towards addressing the existing gaps in robot deployment strategies, presenting a scalable and efficient framework to overcome operational challenges in environmental robotics.

==> discussion.txt <==

Feedback Sami 2024-02-07 (via Daniel):
er findet das Negotiation-Thema eine wirklich gute idee - sieht es aber eher als "learned decision tree" mit dem Ziel von Re-negotiation z.b. bei performance drops bzw sollte von hierfür ein Gütefunktional aufstellen.
damit könnte es dann auch adaptiv an den individual user sein
lernen würde man dann die decision parameter.
